Spinor quantum states of the Dirac's core/shell at fm-space

In this study, we present a model for the behavior of Dirac particles under the tensor effect in the spherical core/shell regime. We examine the change of energy levels corresponding to the particles localized in a space of approximately 1.0 fm in the core region of the quantum sphere, with the well width. It also occurs from the analytical solutions that the two different levels accompany particle states of the same mass. Additionally, the solutions exhibiting anomalous behavior, giving rise to antiparticle-type states, occur at heavier mass.

==> mathematica_code_dirac_quantum_well.txt <==
kappa = 0;
U = 0.4;
alpha = 0.5 - Sqrt[0.25 + kappa (kappa - 1) + (2*kappa - 1)*U + U^2]
m1 = 1.5; m2 = 1.75; v0 = 1;
beta1 = Sqrt[(m1 + ee + v0)*(m1 - ee - v0)];
beta2 = Sqrt[(m2 + ee - v0)*(m2 - ee + v0)];
r0 = 1.5;
g1 = r0^(alpha)*Exp[-beta1*r0]*Hypergeometric1F1[alpha, 2*alpha, 2*beta1*r0];
g2 = r0^(alpha)*Exp[-beta2*r0]*Hypergeometric1F1[alpha, 2*alpha, 2*beta2*r0];
g11 = (1/m1)*
    D[r^(alpha)*Exp[-beta1*r]*Hypergeometric1F1[alpha, 2*alpha, 2*beta1*r], r] /. r -> 1.5;
g22 = (1/m2)*
    D[r^(alpha)*Exp[-beta2*r]*Hypergeometric1F1[alpha, 2*alpha, 2*beta2*r], r] /. r -> 1.5;
Plot[{g1/g11, g2/g22}, {ee, -0.15, -0.05}, PlotRange -> {0, 2}]
